Penalty-based Numerical Representation of Rigid Body Interactions with Applications to Simulation of Robotic Grasping

This paper presents a novel approach to numerically describe the interactions between rigid bodies, with a special focus on robotic grasping. Some of the more common approaches used to address such issues rely on satisfaction of a set of strict constraints, descriptive of the expected physical reality of such interactions in practice. However, application of constraint-based methods in a numerical setting may lead to problematic configurations in which, for instance, volumes occupied by distinct bodies may overlap. Such situations lying beyond the range of admissible configurations for constraint-based methods, their occurrence typically results in non-meaningful simulation outcomes. We propose a method which acknowledges the possibility of such occurrences while demoting their occurrence. This is pursued through the use of a penalty-based approach, and draws on notions of mechanical impedance to infer apposite reaction forces. Results of numerical simulations illustrate efficacy of the proposed approach.

==> svg-inkscape/bullet_matlab_trajectory_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bullet_matlab_trajectory_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{336.46141275bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83842359)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.09060219,0.1237722){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-21\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.08462409,0.24034426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.08462409,0.35392935){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-19\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.08462409,0.47050141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-18\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.08462409,0.58707466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-17\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.08462409,0.70065857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.08462409,0.81723122){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.12647079,0.07893793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.34915606,0.07893793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.53895792,0.07893793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.76463313,0.07893793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.95144802,0.07893793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.31179071,0.76940642){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Penalty-based Trajectory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bullet_matlab_trajectory_svg-tex.pdf}}%
    \put(0.26695585,0.71261477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Constraint-based Trajectory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bullet_matlab_trajectory_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/simple_collision_all_2_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'simple_collision_all_2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{470.91993895bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32012829)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{simple_collision_all_2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/simple_collision_forces_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'simple_collision_forces_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{335.32543059bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79832105)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{simple_collision_forces_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/wall_collision_pos_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wall_collision_pos_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{399.07775401bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55673334)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.13373591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.19164192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.24954793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.30493563){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.36284164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.42074515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.06744721,0.47613285){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.04982383,0.53403886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.1668935,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.28270301,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.39851503,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.51432454,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.62761825,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.74343027,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.85923978,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.96623898,0.06324338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.01835352,0.30682248){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} [cm]\end{tabular}}}}}%
    \put(0.52376631,0.00533737){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} [cm]\end{tabular}}}}%
    \put(0.64212928,0.17401879){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Exact Trajectory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{wall_collision_pos_svg-tex.pdf}}%
    \put(0.57187205,0.13625422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Simulated Trajectory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{wall_collision_pos_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

